GAIPAT -Dataset on Human Gaze and Actions for Intent Prediction in Assembly Tasks

The primary objective of the dataset is to provide a better understanding of the coupling between human actions and gaze in a shared working environment with a cobot, with the aim of signifcantly enhancing the effciency and safety of humancobot interactions. More broadly, by linking gaze patterns with physical actions, the dataset offers valuable insights into cognitive processes and attention dynamics in the context of assembly tasks. The proposed dataset contains gaze and action data from approximately 80 participants, recorded during simulated industrial assembly tasks. The tasks were simulated using controlled scenarios in which participants manipulated educational building blocks. Gaze data was collected using two different eye-tracking setups -head-mounted and remote-while participants worked in two positions: sitting and standing.

==> alt_text.txt <==
Figure 1: A laboratory setup featuring a dual-arm ABB YuMi robot positioned over a green LEGO plate with colored LEGO blocks arranged on it. A mannequin head equipped with the Pupil Lab glasses is mounted on a tripod, facing the LEGO plate. To the left, a computer monitor displays an instruction setup with the label 'Étape 5/6.' The setup is surrounded by a modern lab environment, with visible cables, a white wall, a black TV screen, and a window on the right.

Figure 2a: A close-up 3D-rendered image of the 'Car' figure composed of an arrangement of red and blue LEGO blocks. The blue blocks form the car's body, while each wheel is represented by a distinct red cube. The green plate is textured with evenly spaced circular studs.
    
Figure 2b: A close-up 3D-rendered image of the 'Towers and Bridge' figure composed of an arrangement of red, yellow and blue LEGO blocks. The figure features a red tower and a yellow tower connected by a blue bridge. The towers are built using stacked blocks, while the bridge spans horizontally between the two. he green plate is textured with evenly spaced circular studs.

Figure 2c: A close-up 3D-rendered image of the 'Tower, Stairs, and Bridge' figure composed of an arrangement of red, yellow, and blue LEGO blocks. The red blocks form an 'L' shape, with one side connected to a blue tower. The yellow blocks are stacked to form a staircase. The green plate is textured with evenly spaced circular studs.
    
Figure 3a: An assembly instruction labeled 'Étape 4/12,' showing pieces arranged on a baseplate. Yellow, green, blue, and red LEGO bricks are sorted into groups. An arrow points to two yellow bricks being added to the assembly.
    
Figure 3b: An assembly task construction plan with the French text 'Vous allez construire une tour bleue, une tour verte, un escalier jaune et deux ponts rouges' (You will build a blue tower, a green tower, a yellow staircase, and two red bridges). The image displays the figure to assemble.

Figure 4: An annotated LEGO building instruction labeled 'Étape 4/12,' featuring a gray baseplate with sorted LEGO blocks in red, blue, green, and yellow. Several Areas of Interest (AOIs) are marked: 'Title AOI' in red pointing to the title, 'Released AOI' in pink covering a purple block group, 'Release AOI' in cyan indicating a specific area for placing blocks, and 'Grasp AOI' in blue highlighting the location of blocks to pick up. An arrow connects the grasp and release areas.

